High throughput screening for spin-gapless semiconductors in quaternary Heusler compounds

Based on high throughput density functional theory calculations, we performed systematic screening for spin-gapless semiconductors (SGSs) in quaternary Heusler alloys XX 0 YZ (X, X 0 , and Y are transition metal elements without Tc, and Z is one of B, Al, Ga, In, Si, Ge, Sn, Pb, P, As, Sb, and Bi). Following the empirical rule, we focused on compounds with 21, 26, or 28 valence electrons, resulting in 12, 000 possible chemical compositions. After systematically evaluating the thermodynamic, mechanical, and dynamical stabilities, we successfully identified 70 stable SGSs, confirmed by explicit electronic structure calculations with proper magnetic ground states. It is demonstrated that all four types of SGSs can be realized, defined based on the spin characters of the bands around the Fermi energy, and the type-II SGSs show promising transport properties for spintronic applications. The effect of spin-orbit coupling is investigated, resulting in large anisotropic magnetoresistance and anomalous Nernst effects.

==> ahc1.dat <==
6.190000    20.622479
6.190100    20.761707
6.190200    20.686434
6.190300    20.714775
6.190400    20.834363
6.190500    20.827944
6.190600    20.826582
6.190700    20.852343
6.190800    20.859558
6.190900    20.852700
6.191000    20.923726
6.191100    20.956167
6.191200    20.983967
6.191300    21.095892
6.191400    21.197357
6.191500    21.079315
6.191600    21.085190
6.191700    21.053341
6.191800    20.803276
6.191900    20.609799
6.192000    20.807929
6.192100    20.592809
6.192200    20.178100
6.192300    19.469296
6.192400    19.445050
6.192500    19.368111
6.192600    19.294457
6.192700    19.148913
6.192800    19.075355
6.192900    18.908628
6.193000    18.823238
6.193100    18.802763
6.193200    18.870430
6.193300    18.974163
6.193400    19.049291
6.193500    19.323524
6.193600    19.213474
6.193700    19.314199
6.193800    19.355788
6.193900    19.336025
6.194000    19.399371
6.194100    18.872781
6.194200    18.905145
6.194300    18.943318
6.194400    18.952085
6.194500    18.888679
6.194600    18.957937
6.194700    18.731688
6.194800    18.661160
6.194900    18.995304
6.195000    18.828096
6.195100    18.704595
6.195200    18.619859
6.195300    18.915845
6.195400    18.814801
6.195500    18.840254
6.195600    18.641692
6.195700    18.539835
6.195800    18.632647
6.195900    18.759519
6.196000    18.976347
6.196100    19.655909
6.196200    19.749376
6.196300    19.701145
6.196400    19.006684
6.196500    18.963665
6.196600    16.984939
6.196700    16.823575
6.196800    16.678906
6.196900    16.640024
6.197000    16.332089
6.197100    16.263461
6.197200    16.293511
6.197300    16.222778
6.197400    16.198746
6.197500    16.469646
6.197600    16.485455
6.197700    16.555257
6.197800    16.487272
6.197900    16.453522
6.198000    16.309217
6.198100    16.093853
6.198200    15.976504
6.198300    15.774772
6.198400    15.792041
6.198500    15.745016
6.198600    15.781540
6.198700    15.771578
6.198800    15.635593
6.198900    15.593251
6.199000    15.195712
6.199100    14.726178
6.199200    14.221757
6.199300    13.786093
6.199400    13.736516
6.199500    13.410143
6.199600    13.260333
6.199700    13.459431
6.199800    13.725832
6.199900    13.740530
6.200000    13.789758

